Declarative Probabilistic Logic Programming in Discrete-Continuous Domains

Over the past three decades, the logic programming paradigm has been successfully expanded to support probabilistic modeling, inference and learning. The resulting paradigm of probabilistic logic programming (PLP) and its programming languages owes much of its success to a declarative semantics, the so-called distribution semantics. However, the distribution semantics is limited to discrete random variables only. While PLP has been extended in various ways for supporting hybrid, that is, mixed discrete and continuous random variables, we are still lacking a declarative semantics for hybrid PLP that not only generalizes the distribution semantics and the modeling language but also the standard inference algorithm that is based on knowledge compilation. We contribute the measure semantics together with the hybrid PLP language DC-ProbLog (where DC stands for distributional clauses) and its inference engine infinitesimal algebraic likelihood weighting (IALW). These have the original distribution semantics, standard PLP languages such as ProbLog, and standard inference engines for PLP based on knowledge compilation as special cases. Thus, we generalize the state of the art of PLP towards hybrid PLP in three different aspects: semantics, language and inference. Furthermore, IALW is the first inference algorithm for hybrid probabilistic programming based on knowledge compilation

==> experiment_dc/faulty.txt <==
10,0.1,0.69,0.00038
10,0.01,0.06,0.00031
10,0.001,0.0,0.00032
10,0.0001,0.0,0.00031
10,1.0e-05,0.0,0.00031
100,0.1,1.0,0.00223
100,0.01,0.71,0.00227
100,0.001,0.09,0.00223
100,0.0001,0.0,0.00224
100,1.0e-05,0.0,0.00224
1000,0.1,1.0,0.02105
1000,0.01,1.0,0.02134
1000,0.001,0.6,0.01964
1000,0.0001,0.1,0.018
1000,1.0e-05,0.03,0.01805
10000,0.1,1.0,0.18011
10000,0.01,1.0,0.18211
10000,0.001,1.0,0.1827
10000,0.0001,0.64,0.18185
10000,1.0e-05,0.07,0.17845
100000,0.1,1.0,1.79083
100000,0.01,1.0,1.81104
100000,0.001,1.0,1.80005
100000,0.0001,1.0,1.80025
100000,1.0e-05,0.67,1.90284

